The small-scale dynamo in a multiphase supernova-driven medium

Magnetic fields grow quickly, even at early cosmological times, suggesting the action of a small-scale dynamo (SSD) in the interstellar medium (ISM) of galaxies. Many studies have focused on idealized, isotropic, homogeneous, turbulent driving of the SSD. Here we analyze more realistic simulations of supernova-driven turbulence to understand how it drives an SSD. We find that SSD growth rates are intermittently variable as a result of the evolving multiphase ISM structure. Rapid growth in the magnetic field typically occurs in hot gas, with the highest overall growth rates occurring when the fractional volume of hot gas is large. SSD growth rates correlate most strongly with vorticity and fluid Reynolds number, which also both correlate strongly with gas temperature. Rotational energy exceeds irrotational energy in all phases, but particularly in the hot phase while SSD growth is most rapid. Supernova (SN) rate does not significantly affect the ISM average kinetic energy density. Rather, higher temperatures associated with high SN rates tend to increase SSD growth rates. SSD saturates with total magnetic energy density around 5% of equipartition to kinetic energy density, increasing slightly with magnetic Prandtl number. While magnetic energy density in the hot gas can exceed that of the other phases when SSD grows most rapidly, it saturates below 5% of equipartition with kinetic energy in the hot gas, while in the cold gas it attains 100%. Fast, intermittent growth of the magnetic field appears to be a characteristic behavior of SN-driven, multiphase turbulence.

==> response.txt <==
>Reviewer: Dear Prof. Vishniac, Dear authors,
>
>The study by Gent et al. presents new simulations of multi-phase ISM dynamics,
>with a focus on the amplification of magnetic fields by the turbulent
>(small-scale) dynamo process. The paper is well written and contains
>interesting new results. The main conclusion is that vorticity plays a key
>role for the amplification of magnetic fields and that this is most effective
>in the hot (supernova-dominated) phase of the ISM. I have a number of
>suggestions in detail below, concerning relevant related/previous literature
>and some suggestions for further data analyses based on the present
>simulations. I hope that these comments are useful and I would be happy to
>review a revised version.
>
We thank the referee for their constructive comments, which we have implemented
and which have helped to support our existing conclusions.

>
>Comments in detail and in manuscript order:
>
>1. Section 1: "Such magnetic fields influence the structure and dynamics of,
>for example, star forming molecular clouds (Mac Low & Klessen 2004; van Loo et
>al. 2012; Sridharan et al. 2014)..."
>
>Also the work by Federrath & Klessen (2012:
>http://adsabs.harvard.edu/abs/2012ApJ...761..156F) would be worth mentioning
>in this context, as it quantifies by how much magnetic fields can reduce the
>star formation rate of molecular clouds.
>

We have included this reference.

>
>2. Section 1: "However, a thermally unstable range in their parameterized
>cooling function is absent."
>
>Seta & Federrath (2022) do seem to use a cooling curve that should allow for
>thermally unstable gas (based on earlier works). Thus, the statement here
>needs clarification.
>

Detailed communication with Dr Seta has confirmed that thermal instability is
present in their model and does not explain the absence of differentiation in
the growth rates between phases that they find, so we have corrected the text
and laid greater emphasis on the application of the hot phase present in our
model to explain the difference in our findings.

>
>3. Section 3.1: "So the efficiency of the SSD is linked to high vorticity and
>high local and average growth rates Gamma and gamma are correlated with
>increased vorticity in the hot gas."
>
>This is at least qualitatively consistent with the more idealised turbulent
>box simulations in Federrath et al. (2011:
>http://adsabs.harvard.edu/abs/2011PhRvL.107k4504F) and Achikanath et al.
>(2021: https://ui.adsabs.harvard.edu/abs/2021PhRvL.126i1103A), who show in a
>large parameter study and using the vorticity equation, that the dynamo growth
>rate is directly linked to the amount of vorticity present (or generated) in
>the system (see Fig. 3 top and bottom panel in Federrath et al. 2011). This
>link to relevant previous literature should be mentioned here.
>

We have made specific reference here to these results, which were already
referenced more generally in the manuscript.

>
>4. Section 3.2:
>
>Section 3.2 and Figs. 5 and 6 investigate the dependence of the dynamo growth
>rate on the magnetic Reynolds number (Rm). While there is likely some
>dependence, the literature on dynamo amplification would rather argue a
>stronger dependence of the growth rate on the kinematic Reynolds number (Re)
>(see e.g., Schober et al. 2012:
>http://adsabs.harvard.edu/abs/2012PhRvE..85b6303S). Therefore, I would suggest
>to compute the Re in analogy to the Rm and check how the growth rate
>correlates with Re.
>

We considered the Rm, because there is an explicit eta in all models, from
which we can use the induction equation to compute the field of values for Rm.
In about half the models considered we omit nu and resolve the grid scale by
use of hyperviscosity only. Considering the remaining models, though, we do see
an indication of correlation with Re ( albeit somewhat obscured by resolution
effects).  We have added panel c to Fig. 5 and revised the abstract, sect 3.2,
and the conclusions appropriately.

>
>5. Figure 7 and associated text:
>
>The Helmholtz decomposition into solenoidal and compressible modes of the
>velocity field is useful (Fig. 7). However, it might be even more useful to
>produce a plot of the growth rate versus the so-called solenoidal ratio, which
>is defined as (curl u)^2 / [(curl u)^2 + (div u)^2] (see Kritsuk et al. 2007:
>https://ui.adsabs.harvard.edu/abs/2007ApJ...665..416K and Federrath et al.
>2010: http://adsabs.harvard.edu/abs/2010A%26A...512A..81F), which I would
>expect to show good correlation with the growth rate, related to the earlier
>point (point 3 above) about the vorticity playing a major role in the
>amplification of the magnetic field. While this is seen in Fig. 7, the
>advantage of the solenoidal ratio as defined above is that it is (unlike the
>vorticity, curl u) a dimensionless quantity, and is limited to the interval
>between 0 and 1, and therefore represents an easier-to-interpret fraction of
>solenoidal modes relative to the total (sum of curl and div modes).
>

We have computed the compressive ratios as suggested and added an extra panel c
to Fig. 7, which further supports the conclusions of our paper.  These new
results are now discussed in an added paragraph in the end of Sect. 3.2. 
>
>6. Section 3.4 and the purpose of Equation (11) and associated discussion of
>sigma_rho:
>
>Concerning the effect of compression and growth of B due to an increase in the
>density: Equation (11) is the standard deviation of the density, i.e., it
>quantifies the variation of the density relative to the mean density. That is
>actually not really the relevant quantity when considering the effect of
>compression of the magnetic field. This is because sigma_rho corresponds to
>both over-densities (where indeed, the field would grow due to compression),
>but also under-densities (where the field will be rarefied/diluted and
>therefore shrink). Instead, really relevant is the increase in the mean
>density <rho> (see Federrath et al. 2011:
>http://adsabs.harvard.edu/abs/2011ApJ...731...62F; and Mandal et al. 2020:
>https://ui.adsabs.harvard.edu/abs/2020MNRAS.493.3098M). This discussion needs
>to be included in this context. Looking at sigma_rho is not that relevant as
>compared to looking at <rho> and how it changes over time in a phase. My
>expectation is that once the phases have been established, there will not be
>much of a change in <rho> (per phase), so this will not matter significantly
>either (similar to sigma_rho). However, while the dense gas forms cold
>clouds/cloudlets from the warm/hot medium, the field will in fact be
>compressed, and that can and should be quantified with <rho>, rather than
>sigma_rho. This should be explained and made more clear here.

This was a very useful suggestion of the referee and we have replaced our
Fig. 9 and associated text. This more clearly confirms the presence of SSD in
the cold gas at later times.

